Discovery of a relation between the decay rate of the Sun's magnetic dipole and the growth rate of the following sunspot cycle: a new precursor for solar cycle prediction

Sunspots have been observed for over four centuries and the magnetic nature of sunspot cycles has been known for about a century; however, some of its underlying physics still remain elusive. It is known that the solar magnetic cycle involves a recycling of magnetic flux between the poloidal and toroidal components of the magnetic field, that manifests as the solar dipole and sunspots, respectively. Here we report the discovery of a new relationship between the rise rate of the sunspot cycle and the decay rate of the solar (axial) dipole moment. This provides an extension to the Waldmeier effect in sunspot cycles and points to the existence of a causal connection between the aforementioned physical quantities, which can be succinctly stated as the decay rate of the Sun's dipole moment is related to the rate of rise of the following sunspot cycle. We demonstrate how one may take advantage of this new relationship to predict the timing of the sunspot cycle. Our analysis indicates solar cycle 25 is expected to be a weak-moderate cycle, peaking in $2024.00_{-0.49}^{+0.68}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
